Alternative Fan-beam Backprojection and Adjoint Operators

We present in this work alternative analytic formulations for the fan-beam tomographic backprojection operation and its associated adjoint transform in standard (equiangular) and linear (equidistant) detector geometries. The proposed formulations are obtained from a recent backprojection theorem in parallel tomography. Such formulations are written as a Bessel-Neumann series in the frequency domain that can be implemented as an $O(N^{2.3729})$ matrix multiplication. Proofs are provided together with numerical simulations compared with conventional fan-beam $O(N^{3})$ backprojection representations showing more robustness when dealing with highly noisy data.

==> BN_series_frc.txt <==
1.000000
0.999919
0.999651
0.999216
0.998721
0.997737
0.997169
0.996065
0.994803
0.993687
0.991393
0.990184
0.989013
0.986065
0.985156
0.982280
0.980275
0.977679
0.974515
0.971764
0.968777
0.965638
0.963987
0.957600
0.957008
0.951667
0.947970
0.945564
0.939985
0.936177
0.932313
0.925751
0.923800
0.917629
0.913145
0.910276
0.902690
0.897891
0.891206
0.885179
0.881729
0.876075
0.870015
0.863403
0.857238
0.848951
0.846132
0.837926
0.830006
0.824880
0.818519
0.809022
0.804671
0.798407
0.786940
0.784106
0.778821
0.760388
0.764657
0.753025
0.740808
0.741642
0.722435
0.721312
0.713400
0.703414
0.702716
0.694187
0.683100
0.674820
0.652459
0.657431
0.637346
0.628649
0.620651
0.612698
0.608668
0.597655
0.583312
0.577766
0.567005
0.542772
0.531706
0.544711
0.524571
0.496222
0.498578
0.502377
0.470743
0.465227
0.491836
0.427215
0.439730
0.462136
0.400003
0.416414
0.417541
0.360960
0.367007
0.378674
0.350969
0.337169
0.344678
0.333443
0.312858
0.324888
0.323242
0.281212
0.290713
0.286654
0.227196
0.214326
0.221705
0.206455
0.212475
0.246535
0.262853
0.200734
0.203463
0.217777
0.077877
0.085454
0.148463
0.094590
0.050250
0.249710
0.047992
0.058583


==> crop_b.txt <==
1.987443799522046473e-01
1.985271282069817067e-01
1.988470296259426395e-01
1.985388671694436613e-01
1.991078198702682656e-01
1.993541597654036046e-01
2.003912196950508873e-01
2.105215914094207275e-01
2.370216819214399084e-01
2.711530791443698685e-01
2.927793549241876625e-01
2.994305277484122230e-01
2.994235587270476784e-01
2.983892565402172514e-01
2.984420057493436529e-01
2.980873602973041492e-01
2.985218677283633659e-01
2.987292103096211848e-01
2.985684657665881869e-01
2.986417794393222969e-01
2.985447830421699700e-01
2.990007519113820345e-01
2.987867582244274067e-01
2.988865507505783503e-01
2.988226897670782090e-01
2.982420684043410875e-01
2.984325420343304502e-01
2.988294056662392228e-01
2.987499987558318582e-01
2.963317664575337851e-01
2.849061360392766695e-01
2.557723961696710124e-01
2.234942224628363172e-01
2.161477121790248423e-01
2.387384788532004865e-01
2.725602401865921398e-01
2.940425203456903946e-01
2.999103763951899149e-01
3.000453207979437709e-01
2.990101482911752817e-01
2.988471190085893459e-01
2.987465169932199682e-01
2.992278682873062423e-01
2.999014409649853330e-01
2.975778643688101188e-01
2.842172890778167926e-01
2.535102824001121413e-01
2.222519076541440430e-01
2.123153587872988468e-01
2.299628252449787136e-01
2.631657662507430606e-01
2.884568037152486220e-01
2.976790075027254678e-01
2.990573276953580328e-01
2.995378513043446822e-01
2.993778818386971796e-01
2.988066208595295259e-01
2.987836691305626458e-01
2.985472147426539435e-01
2.978089630873075877e-01
2.872868197863638895e-01
2.574819861539662802e-01
2.221990214595799540e-01
2.033233283077905684e-01
1.999819689375414433e-01
1.992770482724695036e-01
1.988784998335957621e-01
1.990514208849047117e-01
1.990344422456431783e-01
1.992271385312568421e-01


==> crop_brer.txt <==
1.985098533656310948e-01
1.984426016785395541e-01
1.988700320663376875e-01
1.993418909350464507e-01
1.999301872367729160e-01
2.003404831250985563e-01
2.030816456552807792e-01
2.161197937827628035e-01
2.478609500507806818e-01
2.805166342070011254e-01
2.954156182502827854e-01
2.997744929683041071e-01
2.990074762188568158e-01
2.984309910932504417e-01
2.996438075732125172e-01
2.992543619529308696e-01
2.983533218508593876e-01
2.986860765280037744e-01
2.992688615654091056e-01
2.985578287959012589e-01
2.995441058552238411e-01
2.995730700602005081e-01
2.992038057988264388e-01
3.001139595615134881e-01
2.996790537605704130e-01
2.986574206070607418e-01
2.987711792843537051e-01
2.993165718923647689e-01
2.988604983273973059e-01
2.953301142990996109e-01
2.808819392836487960e-01
2.490013242136501770e-01
2.205426199932799536e-01
2.203403196395146424e-01
2.480002024440388086e-01
2.803243881245537916e-01
2.959605789127374709e-01
2.995013804638437804e-01
2.990647435617081462e-01
2.984034963151647180e-01
2.986198042984227197e-01
2.987830023509016053e-01
2.992407307974558339e-01
2.992579301721937646e-01
2.959127596408284155e-01
2.798984091980148969e-01
2.475750204616408157e-01
2.198349798873090455e-01
2.180454953651791150e-01
2.417251794053055791e-01
2.753685647992155650e-01
2.952365309665082593e-01
2.989796697789438573e-01
2.992712971074478201e-01
3.000107522029396012e-01
2.991675103850952588e-01
2.980049987047737048e-01
2.989363632488173383e-01
2.990103332733450303e-01
2.964950587269207238e-01
2.829631091700977041e-01
2.497338934278135747e-01
2.160074024840311635e-01
2.018849675671102184e-01
2.002935304035839137e-01
1.988509076505878825e-01
1.989421387153939846e-01
1.998293315229651146e-01
1.988349261392071132e-01
1.992403110372832353e-01


==> crop_i.txt <==
2.000000000000000111e-01
1.999999999999999556e-01
1.999999999999999278e-01
2.000000000000000111e-01
1.999999999999999001e-01
2.000000000051341542e-01
2.000005012536418825e-01
2.010632682077156119e-01
2.499995094007770868e-01
2.989362305335622749e-01
2.999994880792654639e-01
2.999999999872187129e-01
2.999999999999453104e-01
2.999999999999997669e-01
2.999999999999999334e-01
2.999999999999998779e-01
2.999999999999998779e-01
2.999999999999998224e-01
2.999999999999998224e-01
2.999999999999998779e-01
2.999999999999998224e-01
2.999999999999998224e-01
2.999999999999999334e-01
2.999999999999998779e-01
2.999999999999999334e-01
2.999999999999999334e-01
2.999999999999998224e-01
2.999999999999451994e-01
2.999999999897859926e-01
2.999994934089883492e-01
2.989364758331186089e-01
2.499997547030123612e-01
2.010637747885682669e-01
2.010637694638701123e-01
2.499995094059657974e-01
2.989362305361293881e-01
2.999994880842904998e-01
2.999999999897858816e-01
2.999999999999997113e-01
2.999999999999997113e-01
2.999999999999997669e-01
2.999999999999998224e-01
2.999999999999997113e-01
2.999999999897860481e-01
2.999994880842905554e-01
2.989362305361295546e-01
2.499995094059143663e-01
2.010637641341477821e-01
2.010524744990110357e-01
2.494794208938428404e-01
2.984161420264640485e-01
2.999881931244564592e-01
2.999999946626301650e-01
2.999999999999453104e-01
2.999999999999999334e-01
2.999999999999998779e-01
2.999999999999998224e-01
2.999999999999999334e-01
2.999999999948657070e-01
2.999994987413328040e-01
2.989367211377544908e-01
2.500000000000015543e-01
2.010632788622457867e-01
2.000005012586670294e-01
2.000000000051342097e-01
1.999999999999999001e-01
1.999999999999998723e-01
1.999999999999999001e-01
1.999999999999998446e-01
1.999999999999999001e-01


==> d8ln256.txt <==
0.000000000000000000e+00
1.746914520483860023e-03
1.422829489996007765e-03
1.360440960955325166e-03
1.455622919508280880e-03
1.607285886088785642e-03
1.630084264599966247e-03
1.561488426038631873e-03
1.464373065403165673e-03
1.451034098368285874e-03
1.483044485684029221e-03
1.564173428893181903e-03
1.640605697209176735e-03
1.613008946105453723e-03
1.491545028280985997e-03
1.456724128370800704e-03
1.557061215184994815e-03
1.693065563374381325e-03
1.764118408142057760e-03
1.803887555061345306e-03
1.764023328131834401e-03
1.570017402695141062e-03
1.331183746297242426e-03
1.248235645351831102e-03
1.356025407129921208e-03
1.595121849081641927e-03
1.858109318254400630e-03
2.002322003107851606e-03
1.866799775116967939e-03
1.537747247328372091e-03
1.409238238968484914e-03
1.591862313617162282e-03
1.690365008641128057e-03
1.668786236194305878e-03
1.754723733508198975e-03
1.744042360801560622e-03
1.568318434268615828e-03
1.597146977942639655e-03
1.767703999137029214e-03
1.751174187652763644e-03
1.691969002113141024e-03
1.815393850938694072e-03
1.848306389508075397e-03
1.582918734291579362e-03
1.329353255398921544e-03
1.296615375355536677e-03
1.394105084540223647e-03
1.623213067261558822e-03
1.757428260412639484e-03
1.776510337665693174e-03
1.993952473267606752e-03
1.964579625808423029e-03
1.554125001919186332e-03
1.726847277525234885e-03
2.218654651334461218e-03
2.130201222955534213e-03
1.878013020688536596e-03
1.674077511322180287e-03
1.566499734758815699e-03
1.700236873779745542e-03
1.573984349048759140e-03
1.812712720162714579e-03
2.295301753851883286e-03
2.184847202267572661e-03
2.502041005815607965e-03
2.462172882913297479e-03
2.223608309029230339e-03
2.787036807343088330e-03
1.927568277481985903e-03
1.854695738895163109e-03
2.512581045246350345e-03
1.849668082068372989e-03
2.773949534489638259e-03
3.118363463399960196e-03
3.091915334716816097e-03
4.030205573034022389e-03
1.198436456574248320e-02
7.830787521854899735e-02
3.050655825984013858e-01
6.595782259102838108e-01
9.147048563701063451e-01
9.877599005944138755e-01
9.911432133491526741e-01
9.845626585977143019e-01
9.334864965341052034e-01
7.506641338599370217e-01
4.649532610897685880e-01
2.622218070461421191e-01
2.045635014270991980e-01
2.006334172415576989e-01
1.997246362571535039e-01
1.997807777211611791e-01
2.006474588793818459e-01
2.009801453646061775e-01
2.000547489783409683e-01
1.999086724070830157e-01
2.003762452931177329e-01
1.999581944985507342e-01
1.995066692428860422e-01
1.998757332933413511e-01
2.002417037288301560e-01
2.001952015713526767e-01
1.998502997609150900e-01
1.997973116216313350e-01
2.001830405724365769e-01
2.003691378615365393e-01
2.001219532938884882e-01
1.996131455228778717e-01
1.992654479111011789e-01
1.996727808592740627e-01
2.005822683484116409e-01
2.007883983203794520e-01
1.999873581154389401e-01
1.994587592845988300e-01
1.999779330757496254e-01
2.005965411585072244e-01
2.001301728140132130e-01
1.992027082943787497e-01
1.992683251143333167e-01
1.999446157303214067e-01
1.998857282471964425e-01
1.995688128491187596e-01
1.998703109336397166e-01
2.001705375190370728e-01
1.999160143720330185e-01
1.998344829996049898e-01
2.001358482657293603e-01
2.001818695966214312e-01
1.999871716788198528e-01
2.000915335521636362e-01
2.003338980688377791e-01
2.000770190991343900e-01
1.998555265745829979e-01
2.000216510225293065e-01
2.000429452243085438e-01
2.001003759501966683e-01
2.000597227271846967e-01
1.999441419677005505e-01
1.999605624552325267e-01
1.998936145859028513e-01
1.997768732541448655e-01
1.995807200649784563e-01
1.995518483972911483e-01
1.998155211099242878e-01
1.997373423697658967e-01
1.990878453685939742e-01
1.985496150959467354e-01
1.987075330552458552e-01
1.993380043250517764e-01
2.002703297907826030e-01
2.007142593758736160e-01
2.003014166511424277e-01
2.004189419333026190e-01
2.002289775309986364e-01
1.923931533283790296e-01
1.626676402483288042e-01
1.055446210544703917e-01
4.503449966581904440e-02
1.124459632681495957e-02
2.782884683266539927e-03
1.808634801219871635e-03
1.239319544552336394e-03
1.065725833486602658e-03
1.432868245352186820e-03
2.244546979192518776e-03
2.476990417670688061e-03
1.722605179366912265e-03
1.211175186198981679e-03
1.277999839234753021e-03
1.393555372349322696e-03
1.780734445195192306e-03
2.414031906813718376e-03
2.336686302139644178e-03
1.500472844172942577e-03
8.795085748374044388e-04
7.641965238969032626e-04
1.401545104988119461e-03
2.652626902318475088e-03
2.857619668900839710e-03
1.663180344588833376e-03
1.238117982127324296e-03
1.974660459104028709e-03
2.079708997153928429e-03
1.532813844108270318e-03
1.426324559260869901e-03
1.402000525985783175e-03
1.439610176061235924e-03
2.055525184284930085e-03
2.270988132521897795e-03
1.408404203285147649e-03
7.526300168235466881e-04
1.393643435517975815e-03
2.414330337510053881e-03
2.083743047387710823e-03
9.513004016503887050e-04
1.049138692561388253e-03
2.158223183197360839e-03
2.338359259501800180e-03
1.384045675890586968e-03
1.233197455222441452e-03
2.352466169866118673e-03
2.687987787240893323e-03
1.564491626709338390e-03
8.839004938568234548e-04
1.541417452195062432e-03
2.170125801734604232e-03
1.915489996614054558e-03
1.484859537788429940e-03
1.099719384233366348e-03
9.563950148985811417e-04
1.456797219878173955e-03
2.074349133848872595e-03
1.618930242758408189e-03
7.352750167387497870e-04
1.217051013275814719e-03
2.518954953523597218e-03
2.493456541221676648e-03
1.105187733363856284e-03
6.768425776367131830e-04
2.077333953865577454e-03
2.652243032244282206e-03
1.354706096110672164e-03
6.621995180533454817e-04
1.718497702850978193e-03
2.408629998705516528e-03
1.516809582742591200e-03
1.014956191605582980e-03
1.602339334618185090e-03
2.144779100928827231e-03
1.631619855130866242e-03
9.583796571596449321e-04
9.724276428729264343e-04
1.250533721634087408e-03
1.613235873548845428e-03
1.655227816626771847e-03
1.237840312721560920e-03
8.923544230429666935e-04
1.345822815110375020e-03
2.199898982365351002e-03
1.601142407957084624e-03
1.157913834358020172e-02
6.443772001329539645e-02
1.446516791987743078e-01
1.904590561236064183e-01
1.990115759534729079e-01
2.011227418038473158e-01
2.012258102508897584e-01
1.996382190957357028e-01
1.991751280098805199e-01
1.992987176903721902e-01
1.984384448062009865e-01
1.982864617464976942e-01
1.993596594226545171e-01
1.998630096497535369e-01
1.986862559183314725e-01
1.992022241350401290e-01
1.993620035263763413e-01
1.993025319451181554e-01
1.990569617440778871e-01
1.998953416756995283e-01
1.997208095644403825e-01
1.982455773209181038e-01
1.983459379257841437e-01
2.004399099187645916e-01
2.007086751013160697e-01
1.987298317180431761e-01
1.985705453087945604e-01
2.001486628449379024e-01
2.004168440502548387e-01
1.994938794463081422e-01
1.995817436406024936e-01
2.000409949686589584e-01
1.991777886895538807e-01
1.980635892739541215e-01
1.982398128424487926e-01
1.997351074208738586e-01
2.007172724852885060e-01
2.003434205368531396e-01
1.993885206910766816e-01
1.906531727670737753e-01
1.513804670009820663e-01
8.118433564134849845e-02
2.418588777134363793e-02
3.787200260351619718e-03
2.078849010393631069e-03
2.062765290050429245e-03
5.284448430067506530e-04
4.838849525080207714e-04
1.889189676423957964e-03
2.162807425043968002e-03
8.083742157122472682e-04
-2.725245426046032926e-04
9.619568538194248064e-04
2.876975800707670672e-03
2.257312428565944051e-03
1.029038482355526529e-04
5.697779651617218555e-05
2.046462783886461578e-03
3.105425283732664299e-03
2.329671718921018375e-03
1.372197636296597356e-03
9.026647740529650243e-04
1.101809864736694178e-03
1.861897741267007356e-03
2.155797400958218979e-03
1.317320880406411265e-03
5.144127170020502959e-04
1.406436312390870608e-03
3.110595575875497315e-03
2.990907489723401702e-03
1.547226175955982927e-03
1.273103070568121914e-03
2.287841067784041060e-03
2.503425371543441941e-03
1.510428714291731089e-03
1.083627152965616069e-03
1.773968677512529485e-03
2.351471801455468774e-03
1.856217960234125136e-03
1.153363753635300998e-03
1.494128798979324491e-03
2.347472615808157692e-03
2.347948792571271509e-03
1.394615046586111795e-03
8.031178732068808279e-04
1.251046661672298999e-03
1.864005074077763197e-03
2.050379073223543291e-03
1.687455544551484665e-03
1.162165261702707841e-03
1.609304058795890668e-03
2.759130065684477218e-03
2.715887004716775743e-03
1.343873990937178436e-03
5.104237323329680054e-04
1.044349017081593056e-03
2.031450705518397792e-03
3.766190371132703552e-03
2.028370755267204506e-02
7.029856816294637045e-02
1.374081402729295243e-01
1.828930797277246723e-01
1.980406985948137966e-01
2.001329312705330543e-01
2.006022144312963884e-01
2.007214394463267548e-01
1.996991269816554282e-01
1.988612824136120061e-01
1.993820267710798566e-01
2.001942555234546284e-01
2.003770938471402252e-01
2.000290660436451762e-01
1.995892776373285327e-01
1.993579673547170583e-01
1.994197085581416173e-01
1.999410112467084888e-01
2.004171764961971691e-01
2.004831336141179587e-01
2.004962051438123338e-01
2.004785741244649033e-01
2.004606686889980338e-01
2.002405874983970158e-01
1.997216101035562408e-01
1.995372075269816747e-01
1.997140994868851493e-01
2.000059880011344493e-01
2.003360593382962906e-01
2.003413245179057611e-01
2.002617141992679428e-01
2.003254284987370792e-01
2.002920291339791437e-01
2.002230195573806160e-01
2.002410827538889659e-01
2.002118558480356636e-01
2.002070268740087922e-01
2.002770232262056638e-01
2.002838430696430860e-01
2.001364850088058200e-01
2.000118765029618162e-01
2.000648729908330037e-01
2.000779278026368069e-01
2.000421836223147398e-01
2.001128265777988302e-01
1.999807171583952714e-01
1.997033695654738539e-01
1.995723026424378044e-01
1.996956413614971448e-01
1.999827789931748478e-01
2.000810726340710721e-01
1.999867132743802234e-01
1.998630810283801296e-01
1.997695073761348583e-01
2.000247065220505660e-01
2.004615161276577795e-01
2.005999754913371791e-01
2.003454191496173431e-01
1.999591169699196369e-01
2.000589895211562497e-01
2.004882745254596421e-01
2.003946828774800237e-01
1.997861884090956219e-01
1.993193239671384731e-01
1.994947742466492979e-01
2.002346052055123393e-01
2.007779023317419753e-01
2.006294608348139774e-01
2.001469514573596675e-01
1.998749340893189730e-01
1.997146253852200848e-01
1.997093587569297446e-01
1.999508590781529094e-01
2.001680737027881074e-01
2.004749252648573843e-01
2.004038521401358963e-01
1.996212677683477932e-01
1.994663621484055738e-01
2.003903884389599266e-01
2.006384039863390312e-01
2.001030952369169391e-01
1.998208005544229171e-01
2.003192176986549611e-01
2.040978467040147626e-01
2.611103133514505181e-01
4.618338982208152754e-01
7.475738209047750882e-01
9.324563893079725885e-01
9.835584364952214553e-01
9.894143856576300688e-01
9.863716286937862510e-01
9.150733557320660516e-01
6.632042194449760952e-01
3.090662304183281472e-01
7.912939069758323507e-02
1.153214894298020508e-02
4.055135471810726415e-03
3.215549657343903106e-03
3.319818721879399127e-03
3.098724572355849964e-03
2.037102008240784627e-03
2.413928415773184191e-03
2.098535436600342582e-03
2.040684383150887828e-03
2.467041550473621659e-03
2.150416314318572518e-03
2.057686593654582934e-03
1.929993254827619799e-03
1.798323058330714716e-03
1.377631108051234447e-03
1.119290547716207673e-03
1.763653977975327683e-03
1.884682486797727716e-03
1.803720849177527751e-03
2.483195832219723363e-03
2.755018743148724986e-03
2.474401765348567279e-03
2.089179271119678393e-03
1.495340974181601007e-03
1.319576336243381701e-03
1.506344100647994885e-03
1.343067765984631281e-03
1.301052041164830033e-03
1.705874940972200134e-03
1.886331309802847427e-03
1.784333313023685240e-03
1.773177184397709254e-03
1.793891104185793171e-03
1.865976109695793124e-03
1.989395424500221572e-03
1.979199418865510048e-03
1.963381156484013835e-03
1.996050260498720332e-03
1.775368518227613424e-03
1.389952878976512306e-03
1.327373001529354515e-03
1.526853925277176817e-03
1.604184805887159558e-03
1.592791048016510558e-03
1.620242258664171498e-03
1.596968652931129561e-03
1.546935819497879212e-03
1.586334997556997084e-03
1.686406156794765642e-03
1.740715695588943100e-03
1.721668385948480840e-03
1.615760867675533142e-03
1.464169955279402214e-03
1.410942003532199372e-03
1.527229891730735433e-03
1.659377399554986393e-03
1.640883868365728164e-03
1.505097767310971217e-03
1.417074921660190162e-03
1.418757513250454814e-03
1.486975199896658226e-03
1.642679846427813877e-03
1.852113887723111450e-03
1.913511645335631839e-03
1.738552064115524284e-03
1.490011141237030171e-03
1.426531879217775821e-03
1.580067616228048293e-03
1.776479002839194236e-03
1.790845876388456491e-03
1.634605936158359946e-03
1.446786651538123185e-03
1.374644849411576185e-03
1.395667009823018442e-03
1.544077317896202671e-03
1.641400698373001246e-03
1.673090099493972647e-03
1.363220375736278519e-03
0.000000000000000000e+00


==> halfbit.txt <==
0.990000
0.516054
0.449608
0.428614
0.411925
0.368269
0.376847
0.353998
0.342519
0.342519
0.328840
0.333017
0.318060
0.309275
0.312021
0.306688
0.306688
0.295673
0.293783
0.293783
0.291978
0.284040
0.287019
0.285499
0.281284
0.276341
0.274111
0.277512
0.276341
0.270055
0.271023
0.266452
0.268203
0.266452
0.262468
0.266452
0.261730
0.262468
0.257659
0.258953
0.261011
0.255236
0.256421
0.253010
0.254662
0.255236
0.251962
0.252481
0.249984
0.250954
0.247277
0.248594
0.249984
0.246435
0.248594
0.243334
0.246435
0.244835
0.244450
0.244072
0.241922
0.242267
0.241922
0.241248
0.242267
0.238733
0.241248
0.239335
0.237294
0.239955
0.237574
0.239032
0.235428
0.236474
0.236474
0.235685
0.235428
0.234432
0.235685
0.234432
0.233022
0.234190
0.232134
0.233951
0.232134
0.231492
0.231704
0.231283
0.232796
0.228933
0.231283
0.230072
0.229878
0.229685
0.228568
0.229878
0.228933
0.227514
0.228568
0.227008
0.228568
0.226196
0.227008
0.227859
0.225881
0.227008
0.224968
0.225881
0.226196
0.225418
0.225267
0.224099
0.224820
0.224384
0.223273
0.224099
0.224241
0.223544
0.223006
0.222874
0.223006
0.223544
0.222356
0.220777
0.223006
0.221247
0.222874
0.221010


==> i256.txt <==
1.118523774164998365e-17
-2.918303519704127258e-17
-1.951089015531460372e-17
-5.600976895743376237e-17
-2.205406529146261162e-17
-8.326900097409232638e-17
-5.041792861280601819e-17
2.421915252037084820e-17
-8.107762500334039377e-18
-1.439262888577163252e-17
-1.809086184124378569e-17
-2.052988272776446317e-18
3.389515111930669984e-17
-8.930954077113867631e-17
2.226803869936337405e-17
-3.927679621808826329e-17
-1.365657949177950102e-17
-5.926973377938755690e-17
-1.159891058393970859e-17
-4.508262504625450723e-17
-5.808325603883613966e-17
-5.349075966397483044e-17
-1.245890192443039146e-17
4.247419794607314446e-17
-1.627525071368264712e-18
1.347542494474753825e-17
-2.227207734202215864e-17
4.712951199834561594e-17
5.638317141210401305e-17
-6.233938355386648028e-17
-8.235157210019327288e-17
-2.177281251792274052e-17
3.832083811913212860e-17
-4.720532880609617986e-19
-5.215212202115100335e-17
2.077477742831382370e-17
-7.499525311820850183e-18
-3.115347630935027177e-17
-2.691985800633062729e-17
-6.009274863894857873e-17
-5.664022017154649777e-17
-3.629891658551497106e-17
-3.135669611955576916e-17
-4.120590879768966043e-17
-1.097567067618825813e-18
-1.365004311571614456e-16
-1.612000155143294424e-17
-4.580121782574111276e-17
-3.562144724950985186e-17
-7.491060709175487471e-17
-2.263367021490978547e-17
-1.631661719696764193e-17
1.626412239792985619e-18
-1.072834550666140861e-16
3.129236441062805715e-17
-1.265220227048509572e-17
2.535656924247416175e-17
1.772358058665484327e-17
-8.722477225228271837e-18
9.421242691546581660e-19
-1.263829820002393726e-17
-3.743578649597280693e-17
-3.379275412974895001e-17
-7.173531063653070776e-18
-2.092286850043376774e-17
-3.139282978679381033e-17
-5.405236524923714631e-18
-7.743526337100792201e-18
-1.494773012253312673e-17
-5.977918472536378243e-18
1.674349172189922081e-17
-1.651419710459431654e-17
-5.084016715218355837e-17
-4.452770038172941066e-17
-8.083375494925615336e-17
-2.152408652345359177e-17
5.134286718061981227e-11
5.012586670686830441e-06
1.063278862245517833e-02
4.999999999999849565e-01
9.893672113775413557e-01
9.999949874133293726e-01
9.999999999486571811e-01
9.999999999589255228e-01
9.999959899306636313e-01
9.914937691020360155e-01
6.000000000000120792e-01
2.085062308979669377e-01
2.000040100693364908e-01
2.000000000410743772e-01
1.999999999999999833e-01
1.999999999999999556e-01
1.999999999999999556e-01
2.000000000000000666e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000001221e-01
2.000000000000000666e-01
1.999999999999999833e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000000389e-01
2.000000000000000111e-01
2.000000000000000111e-01
1.999999999999998446e-01
1.999999999999999556e-01
1.999999999999999556e-01
1.999999999999999833e-01
1.999999999999999556e-01
1.999999999999999556e-01
1.999999999999999556e-01
2.000000000000000111e-01
2.000000000000000666e-01
1.999999999999999001e-01
1.999999999999999556e-01
1.999999999999999556e-01
2.000000000000000111e-01
2.000000000000000389e-01
1.999999999999999556e-01
2.000000000000000111e-01
1.999999999999998168e-01
1.999999999999999001e-01
1.999999999999999001e-01
1.999999999999998723e-01
1.999999999999999278e-01
2.000000000000000111e-01
1.999999999999998446e-01
1.999999999999999278e-01
1.999999999999999556e-01
2.000000000000000111e-01
1.999999999999999556e-01
1.999999999999999001e-01
1.999999999999999001e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000000111e-01
1.999999999999998723e-01
2.000000000000000111e-01
2.000000000000000111e-01
1.999999999999999556e-01
2.000000000000000111e-01
2.000000000000000111e-01
1.999999999999999833e-01
1.999999999999999833e-01
1.999999999999999556e-01
1.999999999999998723e-01
1.999999999999999001e-01
1.999999999999998446e-01
1.999999999999998723e-01
1.999999999999998446e-01
2.000000000000000111e-01
1.999999999999998723e-01
1.999999999948656737e-01
1.999994987360895760e-01
1.989362198740622922e-01
1.489367211327294327e-01
5.106327886213674061e-02
1.063780120912807825e-03
5.012638012308334723e-07
5.134281888530267679e-12
-5.551115123125782702e-17
-6.938893903907228378e-17
0.000000000000000000e+00
-1.526556658859590243e-16
-6.938893903907228378e-17
-1.387778780781445676e-17
-2.775557561562891351e-17
1.387778780781445676e-17
2.775557561562891351e-17
1.387778780781445676e-17
1.387778780781445676e-17
-9.714451465470119729e-17
1.387778780781445676e-17
-2.081668171172168513e-17
-8.326672684688674053e-17
-7.285838599102589797e-17
-1.040834085586084257e-16
1.387778780781445676e-17
-6.938893903907228378e-18
-7.979727989493312634e-17
-5.551115123125782702e-17
-8.326672684688674053e-17
-4.163336342344337027e-17
-5.898059818321144121e-17
-8.326672684688674053e-17
2.081668171172168513e-17
6.245004513516505540e-17
6.938893903907228378e-18
-1.387778780781445676e-16
-8.326672684688674053e-17
-1.249000902703301108e-16
-1.040834085586084257e-16
-9.714451465470119729e-17
-2.775557561562891351e-17
-1.249000902703301108e-16
-6.245004513516505540e-17
-1.318389841742373392e-16
-1.318389841742373392e-16
-6.938893903907228378e-17
-3.469446951953614189e-17
-4.163336342344337027e-17
-7.632783294297951215e-17
-9.020562075079396891e-17
-4.163336342344337027e-17
-7.632783294297951215e-17
6.938893903907228378e-17
-2.081668171172168513e-17
4.163336342344337027e-17
0.000000000000000000e+00
4.163336342344337027e-17
1.040834085586084257e-16
-4.857225732735059864e-17
2.775557561562891351e-17
3.469446951953614189e-17
1.387778780781445676e-17
5.551115123125782702e-17
6.938893903907228378e-18
2.081668171172168513e-17
6.938893903907228378e-17
-2.081668171172168513e-17
2.081668171172168513e-17
-5.551115123125782702e-17
-4.857225732735059864e-17
-3.469446951953614189e-17
5.551115123125782702e-17
-6.591949208711866959e-17
-4.510281037539698445e-17
-9.020562075079396891e-17
2.775557561562891351e-17
-3.122502256758252770e-17
-3.122502256758252770e-17
2.428612866367529932e-17
-4.163336342344337027e-17
6.938893903907228378e-18
-9.020562075079396891e-17
7.285838599102589797e-17
0.000000000000000000e+00
1.091904344718841458e-13
1.066971422325480034e-08
2.360309655720718713e-05
3.167225347849720457e-03
1.010406676184398000e-01
1.978960428497062440e-01
1.999990081420024435e-01
1.999999999898405267e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000000111e-01
1.999999999999998446e-01
1.999999999999999278e-01
1.999999999999999278e-01
1.999999999999999833e-01
1.999999999999999556e-01
1.999999999999999001e-01
1.999999999999999001e-01
2.000000000000000389e-01
1.999999999999999556e-01
2.000000000000000666e-01
1.999999999999999556e-01
2.000000000000000111e-01
1.999999999999999556e-01
1.999999999999999556e-01
2.000000000000000389e-01
2.000000000000000111e-01
1.999999999999999556e-01
2.000000000000000666e-01
2.000000000000000389e-01
2.000000000000000111e-01
1.999999999999999001e-01
2.000000000000000111e-01
2.000000000000000111e-01
1.999999999999999833e-01
1.999999999999999556e-01
1.999999999999999278e-01
2.000000000000000111e-01
1.999999999999999833e-01
2.000000000000000666e-01
1.999999999948657292e-01
1.999994987361986554e-01
1.989362198790874947e-01
1.489367211378665734e-01
5.106327886727403398e-02
1.063780125938107446e-03
5.012639104698402015e-07
5.134385971938826287e-12
-6.938893903907228378e-18
5.551115123125782702e-17
-3.469446951953614189e-17
2.081668171172168513e-17
-4.857225732735059864e-17
7.632783294297951215e-17
1.387778780781445676e-17
-2.081668171172168513e-17
-4.163336342344337027e-17
-4.857225732735059864e-17
9.020562075079396891e-17
9.714451465470119729e-17
6.245004513516505540e-17
5.551115123125782702e-17
2.081668171172168513e-17
9.020562075079396891e-17
6.938893903907228378e-18
-7.632783294297951215e-17
-5.551115123125782702e-17
-4.857225732735059864e-17
-8.326672684688674053e-17
1.734723475976807094e-17
1.387778780781445676e-17
2.428612866367529932e-17
-1.006139616066548115e-16
-7.979727989493312634e-17
-2.862293735361731706e-17
-7.285838599102589797e-17
6.938893903907228378e-18
-2.775557561562891351e-17
-1.006139616066548115e-16
-1.491862189340054101e-16
-1.734723475976807094e-17
-1.249000902703301108e-16
-6.591949208711866959e-17
-1.110223024625156540e-16
-1.144917494144692682e-16
-1.075528555105620399e-16
-6.245004513516505540e-17
-5.551115123125782702e-17
-5.204170427930421283e-17
-5.204170427930421283e-17
-2.428612866367529932e-17
-7.979727989493312634e-17
2.081668171172168513e-17
9.020562075079396891e-17
-8.326672684688674053e-17
-7.285838599102589797e-17
-7.285838599102589797e-17
1.040834085586084257e-17
5.551115123125782702e-17
1.015947048710330591e-11
9.918579975259911308e-07
2.103957150293059297e-03
9.895933238155421585e-02
1.968327746521494892e-01
1.999763969034428213e-01
1.999999893302856768e-01
1.999999999998908207e-01
2.000000000000000111e-01
1.999999999999999556e-01
1.999999999999998723e-01
1.999999999999999001e-01
1.999999999999999833e-01
1.999999999999999001e-01
1.999999999999999001e-01
2.000000000000000111e-01
2.000000000000000389e-01
1.999999999999999556e-01
2.000000000000000111e-01
2.000000000000000111e-01
2.000000000000000666e-01
2.000000000000000111e-01
1.999999999999999833e-01
1.999999999999999833e-01
2.000000000000000389e-01
2.000000000000000666e-01
2.000000000000000666e-01
2.000000000000000666e-01
2.000000000000000389e-01
1.999999999999999833e-01
2.000000000000000111e-01
2.000000000000000944e-01
1.999999999999999001e-01
2.000000000000000666e-01
1.999999999999999556e-01
2.000000000000000111e-01
1.999999999999999556e-01
1.999999999999999556e-01
1.999999999999999556e-01
2.000000000000000666e-01
1.999999999999999001e-01
2.000000000000001221e-01
2.000000000000000111e-01
1.999999999999999278e-01
1.999999999999999001e-01
1.999999999999999278e-01
1.999999999999999001e-01
1.999999999999999833e-01
1.999999999999999001e-01
1.999999999999999001e-01
1.999999999999999001e-01
1.999999999999999001e-01
1.999999999999999833e-01
1.999999999999999556e-01
1.999999999999999833e-01
1.999999999999999278e-01
1.999999999999998723e-01
1.999999999999999001e-01
2.000000000000000111e-01
1.999999999999999278e-01
2.000000000000000389e-01
1.999999999999999001e-01
1.999999999999999833e-01
1.999999999999999278e-01
1.999999999999999001e-01
1.999999999999999556e-01
1.999999999999999833e-01
1.999999999999999001e-01
1.999999999999999278e-01
1.999999999999999833e-01
2.000000000000000666e-01
2.000000000000000111e-01
2.000000000000000666e-01
2.000000000000000111e-01
1.999999999999999556e-01
2.000000000000000111e-01
2.000000000000000111e-01
1.999999999999999001e-01
2.000000000000000666e-01
1.999999999999999278e-01
2.000000000000000666e-01
1.999999999999999556e-01
1.999999999999999556e-01
1.999999999999999001e-01
2.000000000410742662e-01
2.000040100693363798e-01
2.085062308979641899e-01
5.999999999999878764e-01
9.914937691020331290e-01
9.999959899306635203e-01
9.999999999589255228e-01
9.999999999486570701e-01
9.999949874133292615e-01
9.893672113775447974e-01
5.000000000000149880e-01
1.063278862245863043e-02
5.012586670729763153e-06
5.134287378764437602e-11
-2.965920300545929048e-17
1.050006487677630638e-16
-7.383966428199321948e-17
-3.933826164434009771e-17
-2.148984668809438635e-17
9.541830808534356965e-18
-2.439177215991553277e-17
2.861850071909078877e-17
1.811443872806566286e-18
-2.990106009866427844e-17
-6.873234340345519816e-17
-3.099543827806560271e-17
-9.104360614177781205e-17
-2.920687564134069855e-17
-5.716447226519315719e-17
-6.093868661639717109e-17
-5.100897610363959323e-17
-1.692333727280343640e-17
-5.448438349248452281e-17
-2.785060974321661106e-17
-8.254068334060015373e-17
-6.861320312120078156e-17
-8.250305432620509679e-17
-6.549710079622126969e-17
-6.481747983487151477e-17
-3.037017341686686901e-17
-8.596251690652412519e-17
-7.486430797952567829e-17
-5.239242844350046400e-17
-6.258399388788599016e-17
-1.101287745804814168e-16
-9.161003770615991479e-17
-8.046995282252865327e-17
-6.447005936819547521e-17
-6.551720335785831710e-17
5.439778466449936592e-18
-2.774225217147622900e-17
2.996918147650752632e-17
-4.460921191241278158e-17
-2.403570453859814214e-17
8.483368220509656440e-18
4.077435232118632880e-17
-1.719214913789446583e-18
-6.476642680086262309e-17
-4.470711586932611534e-17
-4.153395314364950709e-17
-5.984931731654593535e-17
-1.534769881688013352e-16
-8.571978572657486878e-17
-1.294113722677829263e-17
-5.161926295181102221e-17
-4.609111532581860675e-18
-3.798754061827393879e-17
-2.213547127418361841e-17
-3.788565834564625950e-17
-7.747444216160344040e-17
-4.759348268550462500e-17
-5.032826713221762642e-17
-7.942912137688491296e-17
-7.819711375514477395e-17
2.083760519196740909e-17
-8.386855910164279313e-18
-5.943189327163366542e-17
1.845992632075274641e-17
4.157587915818384033e-17
7.327758766347838919e-18
-2.396922875222208688e-17
1.808695944734766056e-17
3.719184323666352104e-17
-4.365260304591078175e-19
-1.037321733427347084e-16
-8.825272381631786682e-17
2.016471058553572933e-17
-2.997819647433151294e-17
-1.257866765044526324e-16
-1.032215738208328478e-16
-3.496565800320991894e-17


==> phantom_frc.txt <==
1.000000
0.999919
0.999651
0.999213
0.998725
0.997746
0.997185
0.996090
0.994766
0.993706
0.991394
0.990183
0.989065
0.986109
0.985246
0.982332
0.980048
0.977796
0.974370
0.971581
0.968665
0.965439
0.964033
0.957938
0.956771
0.951968
0.947529
0.944751
0.940162
0.935087
0.931968
0.926206
0.923110
0.917619
0.913532
0.909198
0.902964
0.897174
0.889950
0.886028
0.880650
0.874637
0.868927
0.862943
0.855553
0.848790
0.844072
0.836865
0.827162
0.822017
0.813662
0.803369
0.803822
0.792338
0.780249
0.779571
0.767921
0.753756
0.756159
0.743153
0.729467
0.723030
0.708575
0.700325
0.688955
0.692270
0.681579
0.668303
0.662434
0.635434
0.603533
0.607183
0.581069
0.581239
0.589149
0.555407
0.576743
0.546349
0.513194
0.507956
0.484744
0.446529
0.452422
0.455002
0.453120
0.452122
0.460311
0.444177
0.389391
0.382635
0.358497
0.341987
0.356069
0.365607
0.374436
0.345074
0.356121
0.340106
0.323073
0.317419
0.319598
0.301649
0.293163
0.273248
0.275217
0.232485
0.234455
0.247065
0.243875
0.228917
0.233701
0.206612
0.180137
0.161628
0.141242
0.126932
0.140597
0.161741
0.168172
0.142165
0.119091
0.114126
0.072507
0.059039
0.057001
0.062299
0.077678
0.094957


==> rebinning_frc.txt <==
1.000000
0.999919
0.999651
0.999212
0.998723
0.997740
0.997174
0.996070
0.994790
0.993716
0.991398
0.990230
0.989042
0.986060
0.985229
0.982319
0.980100
0.977832
0.974445
0.971719
0.968879
0.965460
0.964036
0.957908
0.956703
0.952057
0.947613
0.945038
0.940288
0.935660
0.931884
0.926054
0.923012
0.917543
0.913389
0.908826
0.902664
0.897308
0.890154
0.885480
0.880843
0.875413
0.869465
0.862998
0.857108
0.848737
0.845248
0.836845
0.830635
0.824547
0.816975
0.808742
0.805417
0.797331
0.786586
0.784037
0.775434
0.764227
0.763401
0.752213
0.745246
0.736318
0.724133
0.724261
0.706465
0.709184
0.708047
0.685334
0.688852
0.667176
0.654442
0.654432
0.636621
0.630537
0.629852
0.611564
0.615902
0.597235
0.579384
0.567915
0.553632
0.536578
0.538633
0.528234
0.519931
0.518824
0.509035
0.496976
0.472073
0.459763
0.455698
0.431525
0.430735
0.434133
0.424158
0.414751
0.410760
0.386425
0.378782
0.363385
0.358995
0.346846
0.340341
0.316831
0.308915
0.292436
0.281515
0.278636
0.282402
0.274308
0.252116
0.237153
0.209241
0.187617
0.179458
0.177585
0.170241
0.183745
0.200867
0.168532
0.149629
0.144517
0.094422
0.090609
0.073720
0.072148
0.109262
0.122927

